Flux tube clustering from magnetic coupling of adjacent type-I and -II superconductors in a neutron star: persistent gravitational radiation

Adjacent type-I and -II proton superconductors in a rotation-powered pulsar are predicted to exist in a metastable state containing macroscopic and quantized flux tubes, respectively. Previous studies show that the type-I and -II regions are coupled magnetically, when macroscopic flux tubes divide dendritically into quantized flux tubes near the type-I-II interface, through a process known as flux branching. The studies assume that the normal-superconducting boundary is sharp, and the quantized flux tubes do not repel mutually. Here the sharp-interface approximation is refined by accounting for magnetic repulsion. It is found that flux tubes in the same flux tree cluster with a minimum-energy separation two to seven times less than that of isolated flux tubes. Neutron vortices pin and cluster about flux trees. We find that the maximum characteristic wave strain $h_0$ of the current quadrupole gravitational radiation emitted by a rectilinear array of clustered vortices exceeds by $(1+N_{\rm v,t})^{1/2}$ the strain $h_0 \sim 10^{-32}(f/30 {\rm Hz})^{5/2} (D/1 {\rm kpc})^{-1}$ emitted by uniformly distributed vortices, where $N_{\rm v,t}$ is the mean number of pinned vortices per flux tree, $f$ is the star's spin frequency, and $D$ is the star's distance from Earth. The factor $(1 + N_{\rm v,t})^{1/2}$ brings $h_0$ close to the sensitivity limit of the current generation of interferometric gravitational wave detectors under certain circumstances, specifically when flux branching forms relatively few (and hence relatively large) flux trees.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
